Impact of climate change on site characteristics of eight major astronomical observatories using high-resolution global climate projections until 2050

Sites for next-generation telescopes are chosen decades before the first light of a telescope. Site selection is usually based on recent measurements over a period that is too short to account for long-term changes in observing conditions such as those arising from anthropogenic climate change. In this study, we analyse trends in astronomical observing conditions for eight sites. Most sites either already host telescopes that provide in situ measurements of weather parameters or are candidates for hosting next-generation telescopes. For a fine representation of orography, we use the highest resolution global climate model (GCM) ensemble available provided by the high-resolution model intercomparison project and developed as part of the European Union Horizon 2020 PRIMAVERA project. We evaluate atmosphere-only and coupled PRIMAVERA GCM historical simulations against in situ measurements and the fifth generation atmospheric reanalysis (ERA5) of the ECMWF. The projections of changes in current site conditions are then analysed for the period 2015-2050 using PRIMAVERA future climate simulations. Over most sites, we find that PRIMAVERA GCMs show good agreement in temperature, specific humidity, and precipitable water vapour compared to in situ observations and ERA5. The ability of PRIMAVERA to simulate those variables increases confidence in their projections. For those variables, the model ensemble projects an increasing trend for all sites. On the other hand, no significant trends are projected for relative humidity, cloud cover, or astronomical seeing and PRIMAVERA does not simulate these variables well compared to observations and reanalyses. Therefore, there is little confidence in these projections. Our results show that climate change likely increases time lost due to bad site conditions.

==> Skill_score_tables/Skill_Score_master_table_200hPa-seeing.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlmediocre{0.39},coupled-past,\hlpoor{0.31},atmos-past,\hlmediocre{0.61}
Paranal,\hlpoor{0.06},coupled-past,\hlpoor{0.05},atmos-past,\hlgood{0.66}
La Silla,\hlpoor{0.27},atmos-past,\hlpoor{0.18},atmos-past,\hlmediocre{0.50}
Cerro Tololo,\hlpoor{0.27},atmos-past,\hlpoor{0.23},atmos-past,\hlmediocre{0.46}
La Palma,\hlpoor{0.11},coupled-past,\hlpoor{0.28},coupled-past,\hlmediocre{0.49}
Siding Spring,...,...,...,atmos-past,\hlgood{0.68}
Sutherland,...,...,...,atmos-past,\hlmediocre{0.42}
SPM,\hlpoor{0.08},coupled-past,\hlpoor{0.10},atmos-past,\hlgood{0.67}


==> Skill_score_tables/Skill_Score_master_table_PWV.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlmediocre{0.51},atmos-past,\hlpoor{0.16},atmos-past,\hlmediocre{0.34}
Paranal,\hlexcellent{0.98},atmos-future,\hlmediocre{0.49},atmos-past,\hlmediocre{0.48}
La Silla,\hlmediocre{0.62},atmos-past,\hlmediocre{0.41},atmos-past,\hlmediocre{0.42}
Cerro Tololo,...,...,...,atmos-past,\hlmediocre{0.60}
La Palma,...,...,...,atmos-past,\hlmediocre{0.59}
Siding Spring,...,...,...,atmos-past,\hlgood{0.82}
Sutherland,...,...,...,atmos-past,\hlgood{0.75}
SPM,...,...,...,atmos-past,\hlgood{0.86}


==> Skill_score_tables/Skill_Score_master_table_RH.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlgood{0.80},atmos-past,\hlpoor{0.15},atmos-past,\hlpoor{0.23}
Paranal,\hlgood{0.84},atmos-past,\hlmediocre{0.47},atmos-past,\hlmediocre{0.47}
La Silla,\hlgood{0.71},atmos-past,\hlmediocre{0.36},atmos-past,\hlmediocre{0.37}
Cerro Tololo,\hlmediocre{0.57},atmos-past,\hlpoor{0.28},atmos-past,\hlpoor{0.26}
La Palma,\hlgood{0.69},atmos-past,\hlmediocre{0.48},coupled-past,\hlmediocre{0.46}
Siding Spring,\hlgood{0.82},atmos-past,\hlmediocre{0.53},atmos-past,\hlmediocre{0.43}
Sutherland,\hlexcellent{0.96},coupled-past,\hlpoor{0.29},coupled-past,\hlpoor{0.21}
SPM,\hlgood{0.89},atmos-past,\hlmediocre{0.55},atmos-past,\hlmediocre{0.51}


==> Skill_score_tables/Skill_Score_master_table_SH.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlgood{0.82},atmos-past,\hlpoor{0.23},atmos-past,\hlmediocre{0.34}
Paranal,\hlgood{0.87},atmos-past,\hlmediocre{0.53},atmos-past,\hlmediocre{0.54}
La Silla,\hlgood{0.87},atmos-past,\hlgood{0.80},atmos-past,\hlgood{0.79}
Cerro Tololo,\hlgood{0.89},atmos-past,\hlgood{0.79},atmos-past,\hlgood{0.70}
La Palma,\hlgood{0.83},atmos-past,\hlmediocre{0.55},coupled-past,\hlmediocre{0.52}
Siding Spring,\hlgood{0.90},atmos-past,\hlgood{0.82},atmos-past,\hlgood{0.79}
Sutherland,\hlexcellent{0.99},atmos-past,\hlgood{0.76},atmos-past,\hlgood{0.75}
SPM,\hlexcellent{0.98},atmos-past,\hlgood{0.81},atmos-past,\hlgood{0.82}


==> Skill_score_tables/Skill_Score_master_table_T.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlgood{0.86},atmos-past,\hlmediocre{0.56},atmos-past,\hlmediocre{0.60}
Paranal,\hlexcellent{0.97},atmos-past,\hlmediocre{0.61},atmos-past,\hlmediocre{0.61}
La Silla,\hlexcellent{0.94},coupled-past,\hlgood{0.74},coupled-past,\hlgood{0.74}
Cerro Tololo,\hlgood{0.84},coupled-past,\hlgood{0.66},coupled-past,\hlgood{0.78}
La Palma,\hlexcellent{0.99},atmos-past,\hlgood{0.89},atmos-past,\hlgood{0.89}
Siding Spring,\hlexcellent{0.99},atmos-past,\hlexcellent{0.93},atmos-past,\hlexcellent{0.93}
Sutherland,\hlexcellent{1.00},coupled-past,\hlexcellent{0.93},coupled-past,\hlgood{0.89}
SPM,\hlexcellent{1.00},atmos-past,\hlgood{0.90},atmos-past,\hlexcellent{0.91}


==> Skill_score_tables/Skill_Score_master_table_cloud_cover.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlpoor{0.13},coupled-past,\hlpoor{0.07},atmos-past,\hlpoor{0.18}
Paranal,\hlmediocre{0.36},atmos-past,\hlpoor{0.09},atmos-past,\hlpoor{0.21}
La Silla,\hlmediocre{0.58},atmos-past,\hlmediocre{0.44},atmos-past,\hlmediocre{0.58}
Cerro Tololo,\hlgood{0.68},coupled-past,\hlgood{0.66},atmos-past,\hlgood{0.69}
La Palma,\hlmediocre{0.54},coupled-past,\hlpoor{0.03},atmos-past,\hlpoor{0.06}
Siding Spring,\hlgood{0.72},atmos-past,\hlpoor{0.14},atmos-past,\hlpoor{0.16}
Sutherland,...,...,...,coupled-past,\hlmediocre{0.34}
SPM,...,...,...,atmos-past,\hlmediocre{0.44}


==> Skill_score_tables/Skill_Score_master_table_seeing_model.csv <==
Site,ERA5 to in situ,\makecell[l]{PRIMAVERA (to in \\situ) simulation},\makecell[l]{PRIMAVERA\\to in situ},\makecell[l]{PRIMAVERA (to\\ERA5) simulation},PRIMAVERA to ERA5
Mauna Kea,\hlpoor{0.19},coupled-past,\hlpoor{0.29},coupled-past,\hlmediocre{0.52}
Paranal,\hlpoor{0.26},coupled-past,\hlpoor{0.10},coupled-past,\hlmediocre{0.52}
La Silla,\hlmediocre{0.50},atmos-past,\hlpoor{0.27},coupled-past,\hlmediocre{0.57}
Cerro Tololo,\hlmediocre{0.54},atmos-past,\hlmediocre{0.33},coupled-past,\hlmediocre{0.55}
La Palma,\hlpoor{0.02},coupled-past,\hlpoor{0.01},coupled-past,\hlmediocre{0.57}
Siding Spring,...,.....,...,atmos-past,\hlmediocre{0.62}
Sutherland,...,.....,...,atmos-past,\hlmediocre{0.56}
SPM,\hlpoor{0.16},coupled-past,\hlpoor{0.19},coupled-past,\hlgood{0.75}


==> Trends_tables/Trends_master_table_all_forcings_RH.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,0.23$\substack{+0.33\\-0.33}$,-0.03$\substack{+0.10\\-0.09}$,-0.03$\substack{+0.11\\-0.12}$,-0.13$\substack{+0.26\\-0.27}$,-0.05$\substack{+0.36\\-0.36}$
Paranal,-0.22$\substack{+0.21\\-0.19}$,-0.07$\substack{+0.07\\-0.07}$,0.02$\substack{+0.08\\-0.08}$,-0.02$\substack{+0.16\\-0.17}$,0.04$\substack{+0.21\\-0.22}$
La Silla,-0.84$\substack{+0.23\\-0.24}$,-0.12$\substack{+0.08\\-0.08}$,-0.11$\substack{+0.10\\-0.10}$,-0.11$\substack{+0.22\\-0.21}$,-0.13$\substack{+0.26\\-0.27}$
Cerro Tololo,-0.68$\substack{+0.20\\-0.21}$,-0.10$\substack{+0.09\\-0.08}$,-0.14$\substack{+0.09\\-0.08}$,-0.21$\substack{+0.20\\-0.20}$,-0.20$\substack{+0.25\\-0.25}$
La Palma,-0.12$\substack{+0.25\\-0.26}$,-0.07$\substack{+0.13\\-0.13}$,-0.05$\substack{+0.12\\-0.13}$,-0.27$\substack{+0.30\\-0.32}$,-0.22$\substack{+0.35\\-0.34}$
Siding Spring,-0.35$\substack{+0.29\\-0.28}$,-0.04$\substack{+0.10\\-0.09}$,-0.01$\substack{+0.10\\-0.10}$,-0.03$\substack{+0.26\\-0.24}$,-0.36$\substack{+0.25\\-0.25}$
Sutherland,-0.35$\substack{+0.25\\-0.25}$,0.01$\substack{+0.07\\-0.07}$,-0.00$\substack{+0.08\\-0.08}$,-0.26$\substack{+0.20\\-0.21}$,-0.20$\substack{+0.23\\-0.23}$
SPM,-0.30$\substack{+0.32\\-0.31}$,-0.07$\substack{+0.11\\-0.11}$,-0.01$\substack{+0.13\\-0.12}$,0.07$\substack{+0.31\\-0.31}$,0.03$\substack{+0.29\\-0.30}$


==> Trends_tables/Trends_master_table_all_forcings_SH.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,0.05$\substack{+0.03\\-0.03}$,0.02$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$,0.07$\substack{+0.03\\-0.03}$,0.04$\substack{+0.04\\-0.04}$
Paranal,-0.04$\substack{+0.04\\-0.04}$,0.00$\substack{+0.01\\-0.01}$,0.02$\substack{+0.01\\-0.01}$,0.06$\substack{+0.03\\-0.03}$,0.06$\substack{+0.03\\-0.04}$
La Silla,-0.19$\substack{+0.04\\-0.04}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.02\\-0.02}$,0.11$\substack{+0.04\\-0.04}$,0.07$\substack{+0.06\\-0.06}$
Cerro Tololo,-0.14$\substack{+0.03\\-0.03}$,0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$,0.10$\substack{+0.03\\-0.03}$,0.07$\substack{+0.04\\-0.04}$
La Palma,0.03$\substack{+0.04\\-0.04}$,0.02$\substack{+0.02\\-0.02}$,0.03$\substack{+0.02\\-0.02}$,0.06$\substack{+0.04\\-0.04}$,0.06$\substack{+0.05\\-0.05}$
Siding Spring,-0.01$\substack{+0.05\\-0.05}$,0.05$\substack{+0.01\\-0.01}$,0.06$\substack{+0.02\\-0.02}$,0.20$\substack{+0.04\\-0.04}$,0.06$\substack{+0.04\\-0.05}$
Sutherland,-0.05$\substack{+0.04\\-0.04}$,0.05$\substack{+0.01\\-0.01}$,0.04$\substack{+0.01\\-0.01}$,0.15$\substack{+0.04\\-0.03}$,0.12$\substack{+0.04\\-0.04}$
SPM,-0.03$\substack{+0.07\\-0.07}$,0.02$\substack{+0.02\\-0.02}$,0.01$\substack{+0.03\\-0.03}$,0.10$\substack{+0.06\\-0.06}$,0.08$\substack{+0.06\\-0.06}$


==> Trends_tables/Trends_master_table_all_forcings_T.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,0.03$\substack{+0.06\\-0.06}$,0.14$\substack{+0.01\\-0.01}$,0.11$\substack{+0.02\\-0.02}$,0.57$\substack{+0.04\\-0.04}$,0.34$\substack{+0.05\\-0.05}$
Paranal,0.23$\substack{+0.06\\-0.06}$,0.13$\substack{+0.02\\-0.02}$,0.15$\substack{+0.02\\-0.02}$,0.54$\substack{+0.04\\-0.04}$,0.46$\substack{+0.05\\-0.05}$
La Silla,0.20$\substack{+0.06\\-0.06}$,0.12$\substack{+0.02\\-0.02}$,0.15$\substack{+0.02\\-0.02}$,0.47$\substack{+0.05\\-0.06}$,0.41$\substack{+0.08\\-0.08}$
Cerro Tololo,0.15$\substack{+0.07\\-0.06}$,0.11$\substack{+0.02\\-0.02}$,0.14$\substack{+0.02\\-0.02}$,0.48$\substack{+0.05\\-0.05}$,0.42$\substack{+0.07\\-0.07}$
La Palma,0.19$\substack{+0.09\\-0.09}$,0.12$\substack{+0.04\\-0.04}$,0.11$\substack{+0.04\\-0.04}$,0.44$\substack{+0.11\\-0.11}$,0.37$\substack{+0.10\\-0.10}$
Siding Spring,0.24$\substack{+0.08\\-0.08}$,0.12$\substack{+0.02\\-0.02}$,0.12$\substack{+0.03\\-0.03}$,0.44$\substack{+0.07\\-0.07}$,0.38$\substack{+0.06\\-0.07}$
Sutherland,0.13$\substack{+0.08\\-0.07}$,0.11$\substack{+0.03\\-0.02}$,0.11$\substack{+0.03\\-0.02}$,0.53$\substack{+0.07\\-0.07}$,0.41$\substack{+0.07\\-0.07}$
SPM,0.21$\substack{+0.08\\-0.08}$,0.15$\substack{+0.02\\-0.02}$,0.11$\substack{+0.03\\-0.03}$,0.46$\substack{+0.06\\-0.06}$,0.40$\substack{+0.07\\-0.07}$


==> Trends_tables/Trends_master_table_all_forcings_TCW.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,0.09$\substack{+0.05\\-0.06}$,0.04$\substack{+0.01\\-0.01}$,0.03$\substack{+0.02\\-0.02}$,0.14$\substack{+0.05\\-0.05}$,0.11$\substack{+0.07\\-0.07}$
Paranal,0.04$\substack{+0.07\\-0.07}$,0.01$\substack{+0.02\\-0.02}$,0.06$\substack{+0.03\\-0.03}$,0.17$\substack{+0.05\\-0.05}$,0.17$\substack{+0.09\\-0.09}$
La Silla,-0.19$\substack{+0.06\\-0.06}$,0.01$\substack{+0.01\\-0.01}$,0.04$\substack{+0.02\\-0.03}$,0.16$\substack{+0.04\\-0.04}$,0.14$\substack{+0.08\\-0.08}$
Cerro Tololo,-0.18$\substack{+0.06\\-0.06}$,0.01$\substack{+0.02\\-0.02}$,0.04$\substack{+0.03\\-0.03}$,0.23$\substack{+0.06\\-0.06}$,0.19$\substack{+0.10\\-0.10}$
La Palma,0.09$\substack{+0.06\\-0.06}$,0.04$\substack{+0.01\\-0.01}$,0.05$\substack{+0.02\\-0.02}$,0.09$\substack{+0.04\\-0.04}$,0.20$\substack{+0.06\\-0.06}$
Siding Spring,0.10$\substack{+0.11\\-0.11}$,0.09$\substack{+0.04\\-0.03}$,0.14$\substack{+0.04\\-0.04}$,0.42$\substack{+0.09\\-0.09}$,0.20$\substack{+0.14\\-0.13}$
Sutherland,0.02$\substack{+0.07\\-0.07}$,0.08$\substack{+0.03\\-0.02}$,0.08$\substack{+0.03\\-0.03}$,0.28$\substack{+0.07\\-0.06}$,0.29$\substack{+0.09\\-0.09}$
SPM,0.00$\substack{+0.11\\-0.12}$,0.05$\substack{+0.04\\-0.04}$,0.03$\substack{+0.06\\-0.06}$,0.19$\substack{+0.10\\-0.10}$,0.16$\substack{+0.13\\-0.14}$


==> Trends_tables/Trends_master_table_all_forcings_seeing_osborn.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,-0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$
Paranal,0.02$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.01\\-0.01}$,-0.01$\substack{+0.01\\-0.01}$
La Silla,0.01$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$
Cerro Tololo,0.01$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$
La Palma,0.01$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$
Siding Spring,-0.00$\substack{+0.01\\-0.01}$,-0.01$\substack{+0.01\\-0.01}$,-0.00$\substack{+0.01\\-0.01}$,-0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$
Sutherland,0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$
SPM,0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.00\\-0.00}$,-0.00$\substack{+0.01\\-0.01}$


==> Trends_tables/Trends_master_table_all_forcings_total_cloud_cover.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,-0.09$\substack{+0.33\\-0.33}$,-0.06$\substack{+0.11\\-0.11}$,0.02$\substack{+0.11\\-0.11}$,-0.07$\substack{+0.25\\-0.25}$,-0.13$\substack{+0.25\\-0.25}$
Paranal,0.04$\substack{+0.33\\-0.33}$,-0.13$\substack{+0.10\\-0.09}$,0.07$\substack{+0.11\\-0.11}$,-0.14$\substack{+0.27\\-0.24}$,-0.14$\substack{+0.27\\-0.29}$
La Silla,-0.08$\substack{+0.35\\-0.35}$,-0.05$\substack{+0.10\\-0.10}$,0.07$\substack{+0.11\\-0.11}$,0.10$\substack{+0.27\\-0.27}$,-0.17$\substack{+0.30\\-0.29}$
Cerro Tololo,-0.13$\substack{+0.35\\-0.33}$,-0.05$\substack{+0.09\\-0.09}$,0.06$\substack{+0.10\\-0.10}$,0.15$\substack{+0.28\\-0.26}$,-0.10$\substack{+0.30\\-0.30}$
La Palma,0.05$\substack{+0.28\\-0.29}$,-0.06$\substack{+0.08\\-0.08}$,-0.06$\substack{+0.08\\-0.09}$,-0.28$\substack{+0.22\\-0.21}$,-0.22$\substack{+0.22\\-0.22}$
Siding Spring,-0.17$\substack{+0.32\\-0.32}$,-0.11$\substack{+0.11\\-0.10}$,-0.06$\substack{+0.12\\-0.11}$,-0.26$\substack{+0.30\\-0.31}$,-0.32$\substack{+0.32\\-0.31}$
Sutherland,-0.18$\substack{+0.31\\-0.30}$,-0.00$\substack{+0.09\\-0.09}$,0.06$\substack{+0.10\\-0.10}$,-0.35$\substack{+0.25\\-0.23}$,-0.15$\substack{+0.28\\-0.26}$
SPM,-0.21$\substack{+0.34\\-0.34}$,-0.12$\substack{+0.10\\-0.10}$,0.05$\substack{+0.13\\-0.13}$,0.22$\substack{+0.28\\-0.26}$,-0.13$\substack{+0.30\\-0.32}$


==> Trends_tables/Trends_master_table_all_forcings_wind_speed_seeing.csv <==
Site,ERA5,coupled-past,atmos-past,coupled-future,atmos-future
Mauna Kea,-0.01$\substack{+0.01\\-0.01}$,-0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.01\\-0.00}$,0.00$\substack{+0.01\\-0.01}$
Paranal,0.02$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$,-0.00$\substack{+0.01\\-0.01}$
La Silla,0.02$\substack{+0.01\\-0.01}$,0.01$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$
Cerro Tololo,0.02$\substack{+0.01\\-0.01}$,0.01$\substack{+0.00\\-0.00}$,0.01$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.01$\substack{+0.01\\-0.01}$
La Palma,-0.00$\substack{+0.02\\-0.02}$,0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$,-0.01$\substack{+0.02\\-0.02}$,0.01$\substack{+0.02\\-0.02}$
Siding Spring,-0.01$\substack{+0.02\\-0.02}$,-0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.01\\-0.01}$,0.01$\substack{+0.02\\-0.02}$,0.03$\substack{+0.03\\-0.02}$
Sutherland,0.03$\substack{+0.01\\-0.01}$,0.01$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,0.02$\substack{+0.01\\-0.01}$,0.02$\substack{+0.01\\-0.01}$
SPM,-0.00$\substack{+0.01\\-0.01}$,0.00$\substack{+0.00\\-0.00}$,0.00$\substack{+0.00\\-0.00}$,0.01$\substack{+0.01\\-0.01}$,-0.00$\substack{+0.01\\-0.01}$

